X-ray properties of reverberation-mapped AGNs with super-Eddington accreting massive black holes

The X-ray properties of Active Galactic Nuclei (AGNs) depend on their underlying physical parameters, particularly the accretion rate. We identified eight reverberation-mapped AGNs with some of the largest known accretion rates without high-quality X-ray data. We obtained new Chandra ACIS-S X-ray observations and nearly simultaneous optical spectrophotometry to investigate the properties of these AGNs with extreme super-Eddington accreting black holes (SEAMBHs). We combined our new X-ray measurements with those of other reverberation-mapped AGNs, which have the best-determined masses and accretion rates. The trend of the steepening of the spectral slope between X-ray and optical-UV, $\alpha_{\rm ox}$, with increasing optical-UV luminosity, $L_{2500\r{A}}$, holds true for even the most extreme SEAMBHs. One of our new SEAMBHs appears X-ray weak for its luminosity, perhaps due to absorption associated with orientation effects involving a slim disk thought to be present in highly accreting systems. The correlation of the $\rm 2-8~ keV$ X-ray photon index with the accretion rate also holds for the extreme SEAMBHs, which show some of the largest photon indices reported for AGNs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
